Deep Learning-Based Vehicle Speed Prediction for Ecological Adaptive Cruise Control in Urban and Highway Scenarios

In a typical car-following scenario, target vehicle speed fluctuations act as an external disturbance to the host vehicle and in turn affect its energy consumption. To control a host vehicle in an energy-efficient manner using model predictive control (MPC), and moreover, enhance the performance of an ecological adaptive cruise control (EACC) strategy, forecasting the future velocities of a target vehicle is essential. For this purpose, a deep recurrent neural network-based vehicle speed prediction using long-short term memory (LSTM) and gated recurrent units (GRU) is studied in this work. Besides these, the physics-based constant velocity (CV) and constant acceleration (CA) models are discussed. The sequential time series data for training (e.g. speed trajectories of the target and its preceding vehicles obtained through vehicle-to-vehicle (V2V) communication, road speed limits, traffic light current and future phases collected using vehicle-to-infrastructure (V2I) communication) is gathered from both urban and highway networks created in the microscopic traffic simulator SUMO. The proposed speed prediction models are evaluated for long-term predictions (up to 10 s) of target vehicle future velocities. Moreover, the results revealed that the LSTM-based speed predictor outperformed other models in terms of achieving better prediction accuracy on unseen test datasets, and thereby showcasing better generalization ability. Furthermore, the performance of EACC-equipped host car on the predicted velocities is evaluated, and its energy-saving benefits for different prediction horizons are presented.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> tex_text-save.txt <==
$0$ $5$ $10$ $15$ $20$ $25$ $30$ $615$ $620$ $625$ $630$ $635$ $640$ $645$ $650$ $655$ $660$ $665$ $670$ $675$ $455$ $460$ $465$ $470$ $475$ $480$ $490$ $495$ $500$ $505$ $510$ $515$ $520$

==> tex_text-save_new.txt <==
$28\%$
$26\%$
$24\%$
$24\%$
$25\%$
$27.6\%$
$23\%$
$20\%$
$18\%$
$11\%$
$8.2\%$
$5.7\%$
$\text{E}_{\hat{v}_{\text{h}\text{,c}}}$
$\text{E}_{\hat{v}_{\text{h}\text{,p}}}$
$\text{E}_{\hat{v}_{\text{h}\text{,LSTM}}}$

$0$$2$$5$$8$$10$$5$$10$$15$$20$$25$$30$

$\text{Prediction horizon [s]}$
$\text{Energy savings [\%]}$

$\text{Target vehicle}$
$\text{$1^\text{st}$ Preceding vehicle}$
$\text{$2^\text{nd}$ Preceding vehicle}$
$\text{(a)}~\text{Influence due to a}~\text{$2^\text{nd}$ Preceding vehicle}$
$\text{(b)}~\text{Stopping at a red traffic light phase}$
$v_\text{t}$
$v_\text{T_{1}}$

$\text{Target vehicle}$
$\text{$1^\text{st}$ Preceding vehicle}$
$\text{$2^\text{nd}$ Preceding vehicle}$
$v_\text{t}$
$v_{\text{p}_{1}}$
$v_{\text{p}_{2}}$
$v_{\text{max}}$
$d_{\text{rel}_{1}}$
$d_{\text{rel}_{2}}$
$d_{\text{TL}}$
$s_{\text{TL}}$

$0$
$5$
$10$
$15$
$20$
$25$
$30$
$35$
$40$
$0$
$100$
$200$
$300$
$400$
$500$
$600$
$700$

$v_\text{t}$
$\hat{v}_{\text{LSTM}\text{,IG2}}$
$v_\text{max}$

$\text{(a)}~\text{Maneuvering a right turn}$
$\text{(b)}~\text{Freeway scenario}$
$\text{(c)}~\text{Approaching a stopped preceding vehicle at a traffic light signal}$
$\text{(d)}~\text{Navigating through a roundabout}$
$\text{(d)}~\text{Approaching a red traffic light signal}$

$v_\text{t}$
$\hat{v}_{\text{LSTM}\text{,IG2}}$
$\hat{v}_{\text{GRU}\text{,IG2}}$
$\hat{v}_{\text{CA}}$
$\hat{v}_{\text{CV}}$
$v_\text{max}$

$\hat{v}_{\text{t,LSTM}}$
$v_{\text{t}}$
$\hat{v}_{\text{t,p}}$
$\hat{v}_{\text{t,c}}$
$d_{\text{comfort}}$
$d_{\text{safe}}$
$d_{\text{rel}}$
